Improving Fairness and Mitigating MADness in Generative Models

Generative models unfairly penalize data belonging to minority classes, suffer from model autophagy disorder (MADness), and learn biased estimates of the underlying distribution parameters. Our theoretical and empirical results show that training generative models with intentionally designed hypernetworks leads to models that 1) are more fair when generating datapoints belonging to minority classes 2) are more stable in a self-consumed (i.e., MAD) setting, and 3) learn parameters that are less statistically biased. To further mitigate unfairness, MADness, and bias, we introduce a regularization term that penalizes discrepancies between a generative model's estimated weights when trained on real data versus its own synthetic data. To facilitate training existing deep generative models within our framework, we offer a scalable implementation of hypernetworks that automatically generates a hypernetwork architecture for any given generative model.

==> figs/GMM/heatmap.csv <==
16 4 0.20230219744211225
16 3 0.13973071894734213
16 2 0.14429448991676563
16 1 0.18049201835046425
16 0 0.1486703812425953

32 4 0.052601137684158514
32 3 0.05581600558656406
32 2 0.04098634007079495
32 1 0.04065539398180322
32 0 0.04317212513935373

64 4 0.013790775550631039
64 3 0.015449374635392359
64 2 0.00980644664772895
64 1 0.0015880085570457794
64 0 -0.0063260364243212935

128 4 0.0021915684420369917
128 3 -0.0010773121349026658
128 2 -0.005831918603023841
128 1 -0.007587777162302044
128 0 -0.017988799065184607

256 4 -0.004207110663659678
256 3 -0.009037338724971722
256 2 -0.014059351635479287
256 1 -0.015378663986381096
256 0 -0.024874334081612777

512 4 -0.006094392619555806
512 3 -0.012640079885377896
512 2 -0.01614081004191882
512 1 -0.022770671953388583
512 0 -0.028906872798747176

1024 4 -0.007464358003622961
1024 3 -0.013505151848312393
1024 2 -0.016915222800255137
1024 1 -0.02357867850223867
1024 0 -0.030095737077629435

2048 4 -0.003227659137602322
2048 3 -0.004289685662093212
2048 2 -0.005713511913725342
2048 1 -0.00794064496558161
2048 0 -0.00848349314257614

4096 4 -0.001383285141906383
4096 3 -0.0019629116856018976
4096 2 -0.0033785102127271436
4096 1 -0.004712229068111476
4096 0 -0.005185955782345987

8192 4 -0.0010666170128230633
8192 3 -0.0014926125634291787
8192 2 -0.0019011810232953353
8192 1 -0.0034297338528810604
8192 0 -0.0032731208052834714

16384 4 -0.0009317244986447925
16384 3 -0.001200270417033622
16384 2 -0.0019267429652523394
16384 1 -0.0017523131455640883
16384 0 -0.002323833179129364

32768 4 -0.0010767904354438396
32768 3 -0.0007001572549943957
32768 2 -0.001229264799253289
32768 1 -0.0011959542467293515
32768 0 -0.0011034872668556094

==> figs/Madcow/BigGAN_madcow_FID.csv <==
iteration, baseline, ple
1,9.069350666952516,8.892911363582868
2,11.648621228649802,12.552986467415565
3,68.17482599455724,16.65616157132098
4,,50.10648727416992

==> figs/Madcow/BigGAN_madcow_IS.csv <==
iteration, baseline, ple
1,8.213380813598633,7.7236127853393555
2,8.991345405578613,7.384531497955322
3,5.482332706451416,7.305452823638916

==> figs/Madcow/Exponential_gt.csv <==
x, y
0, 1.0
50, 1.0


==> figs/Madcow/Exponential_mle.csv <==
x, y, error
1, 1.0579763764327008, 0.007939260581021101
2, 1.117678832739554, 0.011659436230680211
3, 1.176716921285974, 0.014902779271286604
4, 1.246546130433433, 0.018342217307042313
5, 1.2938307766590542, 0.02148685867346339
6, 1.354783905012985, 0.024988616543961725
7, 1.4336479370478723, 0.02954379246671901
8, 1.5061252788200568, 0.03467767626317158
9, 1.5776616742654759, 0.038199679254639185
10, 1.675023368491906, 0.043370424926631276
11, 1.7866684175027256, 0.05074643123713089
12, 1.8593360609857168, 0.05559447662520019
13, 1.906528486789859, 0.05700672229458169
14, 1.9759666208781572, 0.060059247730435195
15, 2.1176947527927847, 0.06885126833978648
16, 2.230195359993247, 0.08189718982305921
17, 2.344478282959107, 0.09355230537978194
18, 2.4753120643877082, 0.09950928516328178
19, 2.599343456116427, 0.10763460742420662
20, 2.717568365178917, 0.11176107956771043
21, 2.849246816837818, 0.12170690618026776
22, 3.051341881235184, 0.14731078238444772
23, 3.2749020240939317, 0.1768779530764008
24, 3.3479604364311992, 0.18364584620121335
25, 3.46283610521409, 0.17167882913471935
26, 3.6619798406248645, 0.18390037216298188
27, 3.928607062632713, 0.21460209071621084
28, 4.18760397376547, 0.24286051023430688
29, 4.293210011600573, 0.23959400587581894
30, 4.45741828018217, 0.24882421079329242
31, 4.63738588624758, 0.2667785528031349
32, 4.865778122244548, 0.2937051758379894
33, 5.0135969521191335, 0.29734171727431946
34, 5.386028311894686, 0.31694879131087633
35, 5.798730885742473, 0.358685795573884
36, 6.065654147853581, 0.3968475665783878
37, 6.272870854647455, 0.4074524349648027
38, 6.5639348461729, 0.4328396880534035
39, 7.000918461495821, 0.48746244647113807
40, 7.322304820475424, 0.5091636604537669
41, 7.624040715696056, 0.5531766824968144
42, 7.951823553291222, 0.59114832796262
43, 8.402949781442947, 0.6386729457286217
44, 9.017255667182326, 0.7420088596840602
45, 9.331905978587185, 0.7502275388768155
46, 9.601016502878682, 0.7686188317948383
47, 10.359127029494028, 0.871488566505206
48, 10.750108045490943, 0.9262647627375112
49, 11.346393058828815, 1.110571108685605
50, 11.552413384734173, 1.0289811529742507


==> figs/Madcow/Exponential_ple.csv <==
x, y, error
1, 1.003322205333271, 0.0076393031075992195
2, 0.998960224378237, 0.011126872536189273
3, 0.9823422930273901, 0.013200249362228715
4, 0.9772806383978547, 0.015285881250781673
5, 0.971295897942843, 0.017541880337985417
6, 0.9468395818813762, 0.018930947087316168
7, 0.9392808105288397, 0.020123923212849372
8, 0.9371175247047441, 0.02166244559408657
9, 0.9416163853165221, 0.02306941776050941
10, 0.9312348266086352, 0.02451338419780405
11, 0.9261175298194947, 0.02581127069487766
12, 0.928076257007703, 0.027148802951410745
13, 0.9284942013709188, 0.02927109427401828
14, 0.9311105292898542, 0.031428176340928225
15, 0.946213377929235, 0.034788578738553004
16, 0.9188088235590888, 0.03430690123385853
17, 0.9206195039290822, 0.03558359121831961
18, 0.9229692727463765, 0.03759284424004285
19, 0.9262360415908792, 0.03920387169756819
20, 0.9091059337270243, 0.040195668515846966
21, 0.8969808814010455, 0.03885386651176163
22, 0.9104615732119637, 0.04037592242659448
23, 0.9023481544893348, 0.04043991465940157
24, 0.9130178224413481, 0.04462248657861328
25, 0.8902305288389486, 0.042036420555583584
26, 0.8885245411848749, 0.04485893397606635
27, 0.8848015250998816, 0.0467592891955079
28, 0.8791634246647649, 0.04675742353551659
29, 0.867882034676964, 0.047645091259871354
30, 0.8864036941164407, 0.05374545405614423
31, 0.901397905699103, 0.05678151992790521
32, 0.8913993659177546, 0.05701331006570526
33, 0.8736269140196758, 0.05167870371200318
34, 0.8608575482374535, 0.04944774150827012
35, 0.8363920065072667, 0.04808054599449642
36, 0.8393536387722084, 0.05187342728377336
37, 0.824000324207257, 0.05189985357533617
38, 0.8480833801091948, 0.057240876145399106
39, 0.84789678758321, 0.05388975421170384
40, 0.8454161524015267, 0.05181732665245024
41, 0.8512213714326573, 0.05477768721318537
42, 0.842558901402805, 0.05278396901006029
43, 0.8421195869733683, 0.05482597892168488
44, 0.8159511881844536, 0.05173019607783333
45, 0.827020123707139, 0.05471544139362897
46, 0.832280116353547, 0.06100047099586832
47, 0.8402484111478031, 0.06105643746168939
48, 0.8320118074250451, 0.062493222947329154
49, 0.8086768877003788, 0.06146000285640234
50, 0.8063145948915992, 0.06321569939462658


==> figs/Madcow/Gaussian_gt.csv <==
x, y
0, 1.0
100, 1.0


==> figs/Madcow/Gaussian_mle_1000.csv <==
x, y, error
1, 0.9616362091412142, 0.00492988418892133
2, 0.9237505638461648, 0.006649289590733426
3, 0.8843466824223359, 0.008064990705076954
4, 0.8467443743256305, 0.008716205949676576
5, 0.818218269649758, 0.009637025608700143
6, 0.7860802493768048, 0.01031066508286231
7, 0.7545069509174653, 0.010533686190840151
8, 0.7246397140776636, 0.010755991162420299
9, 0.695193778906545, 0.011279905469146452
10, 0.6686617444611285, 0.011526421265309452
11, 0.6376272499090903, 0.011453441688715394
12, 0.6139564425434977, 0.011803009776411614
13, 0.590469575852042, 0.011602219987249977
14, 0.5690418131361842, 0.01171853648217241
15, 0.5498194779945077, 0.011912389834324695
16, 0.5266184749775703, 0.011501150836498927
17, 0.5074832014852583, 0.011628608645407854
18, 0.48537084383542606, 0.011392992175705684
19, 0.4580983290560994, 0.01079247221558144
20, 0.44631300933795737, 0.01090387565779369
21, 0.4272218620666953, 0.010723917099307364
22, 0.41053066259158083, 0.010685894257182228
23, 0.39768316332106923, 0.01073271059014476
24, 0.3849620434558792, 0.010987066088527805
25, 0.36411186421297337, 0.010400889453652353
26, 0.3520440273890471, 0.010563345438230523
27, 0.3388200987773095, 0.01038459957162786
28, 0.3254880064992186, 0.010097271670581534
29, 0.3138427168349808, 0.010617147321151545
30, 0.30266336163368435, 0.011172450365698517
31, 0.2899166162648337, 0.01074788829127231
32, 0.2796149642975947, 0.01039929251418246
33, 0.2674076471598015, 0.00980258068690275
34, 0.25672970032237613, 0.00941437986945951
35, 0.2493989557562291, 0.009565533893734362
36, 0.23574365445164713, 0.009091360004693941
37, 0.2236666626382258, 0.00847046136852299
38, 0.214837349693552, 0.00819644074077942
39, 0.205853139163117, 0.008142345453138012
40, 0.20035653703467332, 0.008176370160211052
41, 0.19077719939632656, 0.00764441748966592
42, 0.18240649672366846, 0.007308873626643571
43, 0.1765934379651539, 0.0071867834884723905
44, 0.17133618901811706, 0.007177023635651261
45, 0.16416791114272344, 0.0069370641088836735
46, 0.15752912285869206, 0.006839891531707061
47, 0.15135230298107774, 0.006548120610179319
48, 0.14543656684545261, 0.006416500477839529
49, 0.14099954443310497, 0.006307809370078004
50, 0.1346024069381124, 0.005946716691545392
51, 0.12793468577083306, 0.005759831465473668
52, 0.12292083281930397, 0.00555721736428883
53, 0.11695150815233282, 0.005442005228934169
54, 0.11290934783347396, 0.0053209910792008965
55, 0.10898215372685732, 0.005358058193050034
56, 0.1052293469303522, 0.005517131699682209
57, 0.10056231552541416, 0.005528914360920853
58, 0.09842937347256654, 0.005699805418850961
59, 0.09270264914045333, 0.005256583061722558
60, 0.08896089411036187, 0.005016826816543691
61, 0.08607234058576742, 0.00491324788164039
62, 0.08201654118515544, 0.004656937981157082
63, 0.0783612791229755, 0.004578809756899631
64, 0.07531007481311112, 0.004440730390502794
65, 0.07278325314793697, 0.004337611017753358
66, 0.06971566993507794, 0.004225669759430187
67, 0.06817325081767638, 0.004321123402086845
68, 0.0650682525609213, 0.004048660204888625
69, 0.06242387647267775, 0.003834587962354969
70, 0.06111163852335521, 0.0038697773803408803
71, 0.05949614440706567, 0.0039113523769038075
72, 0.0569655564350896, 0.003749666492689656
73, 0.0553050223354378, 0.004009662743009961
74, 0.05409684787441651, 0.004097081641535889
75, 0.05250250572967258, 0.004145241770998358
76, 0.050771791286231154, 0.00437538680071157
77, 0.0492031202736733, 0.0044740355391586365
78, 0.04765028667198936, 0.0044261338008765
79, 0.045749831138160946, 0.0041624238160883195
80, 0.044195739145566584, 0.003970157298039549
81, 0.04282419944006546, 0.003901466170756243
82, 0.04057364209048507, 0.003552025093289504
83, 0.03906657479915361, 0.0034429261549317153
84, 0.03752741620957821, 0.003236947041830879
85, 0.03573629770810859, 0.003080822919774582
86, 0.03498141983492272, 0.0032206509137301478
87, 0.03311747984491977, 0.002896472764049814
88, 0.031443330018930696, 0.0027049369893553843
89, 0.030137777883460917, 0.0027383614286154117
90, 0.029309411966873675, 0.002768687373102656
91, 0.02912268817093822, 0.002938341832322111
92, 0.02781084820740146, 0.00276714244492608
93, 0.026230652242486757, 0.002567209061234564
94, 0.025125579654123712, 0.0023288621683616494
95, 0.0236422306282008, 0.0020969915949551735
96, 0.02227527966148325, 0.0018475855481239376
97, 0.02159556496297752, 0.0018508751627562047
98, 0.020845753089010013, 0.0017687061706679285
99, 0.019935743936486634, 0.0016780979684521689
100, 0.019017394706507595, 0.0015536858259831544


==> figs/Madcow/Gaussian_ple_1000.csv <==
x, y, error
1, 0.9983564439402098, 0.005149870122171626
2, 1.001920484165949, 0.007382476621910726
3, 1.0069725625692558, 0.009051142037117908
4, 1.0060645683208191, 0.01051010574436173
5, 1.0067298897159862, 0.011890139551605448
6, 1.0069462565781278, 0.013097409340380771
7, 1.006898841409128, 0.014814275608881163
8, 1.009646024760342, 0.015755258618731786
9, 1.0093092539737294, 0.016653920909692865
10, 1.006882797349842, 0.01756060138883999
11, 1.0048696947478197, 0.018584608942500233
12, 1.000025749792008, 0.019146888714109248
13, 0.9964002919306919, 0.020013348044537506
14, 0.9949948465022275, 0.02109222456845985
15, 0.9961329974314651, 0.02143473091298212
16, 0.9894542417641456, 0.022158065739616806
17, 0.9886244784710869, 0.022806489801890383
18, 0.9821657090650643, 0.02287552454434258
19, 0.9895560374302781, 0.02391579334681204
20, 0.9898579089692521, 0.024850066805367943
21, 0.9950914569964326, 0.025706809351413597
22, 0.9992796876566876, 0.026526402646522052
23, 1.0078208838453444, 0.027422140312586402
24, 1.0081352844978761, 0.028322941257838578
25, 1.0033222313546697, 0.02869080949339615
26, 1.0030177407144936, 0.0297438329094332
27, 1.0061577799858712, 0.031176512231043316
28, 0.998089962598198, 0.031147476926772256
29, 0.9991541443597511, 0.03312222762062316
30, 0.9989252696512418, 0.03369892505840373
31, 0.9967550341393607, 0.03389967650165228
32, 1.0030335334601457, 0.03603634325333426
33, 0.9977842654773397, 0.03622069712044131
34, 0.995388746126825, 0.03704010402302621
35, 0.9981645473732317, 0.03791255111268602
36, 0.9933781933185629, 0.0378942134521187
37, 0.9997769258909566, 0.03820863767520972
38, 0.9966347443903913, 0.03884575898159044
39, 0.9933212585410334, 0.040881128423524433
40, 0.9884449927050328, 0.04222578308842368
41, 0.9866382618894126, 0.04512925290577916
42, 0.9867608247851349, 0.04627196846645068
43, 0.9816531535919176, 0.043628806405281106
44, 0.9887002372636899, 0.04586532505556274
45, 0.9781402950856452, 0.045383454843560864
46, 0.9659787415628194, 0.04351223320002298
47, 0.9694604381238309, 0.04389958942692315
48, 0.9741422273118477, 0.04518172635708185
49, 0.9871895753297973, 0.049070776038917914
50, 0.9745658825364134, 0.049106962470817854
51, 0.9694601374712797, 0.04804314505168216
52, 0.9545308165919374, 0.04542059582923623
53, 0.9561913627055223, 0.04727278962269149
54, 0.9579034238269954, 0.04908162804082905
55, 0.9566785540406642, 0.05011628553547488
56, 0.9572509405442848, 0.048577679955249746
57, 0.9631829241521395, 0.04974951985836843
58, 0.9746406911547713, 0.05291274190499519
59, 0.9857118437476731, 0.05538064264359921
60, 0.9901139961032274, 0.054703918706545035
61, 0.9941886020652306, 0.057246172119556744
62, 1.002761292351427, 0.056789806523530974
63, 0.9993815683890043, 0.05809891908156799
64, 0.9933477401592018, 0.05707593830840537
65, 0.9705052147834051, 0.053371534750874965
66, 0.9811036801297459, 0.055019574012419914
67, 0.9727856308047775, 0.05390438727649836
68, 0.9622240181075803, 0.053006136776289375
69, 0.9505379362421552, 0.053416670978390327
70, 0.9484985044301585, 0.05389275049349681
71, 0.9431691853275562, 0.05383484011504585
72, 0.9310297591700388, 0.05299239717528845
73, 0.9306385505123307, 0.05380703785217789
74, 0.9266737243228895, 0.054504740484166606
75, 0.9325663463376324, 0.05836362638889059
76, 0.9465576222320661, 0.058956673613002206
77, 0.9358478138294712, 0.05649503834126144
78, 0.9422110378117164, 0.06051126748130878
79, 0.9274027735669792, 0.059315443157278304
80, 0.9226970556611499, 0.06007909424801022
81, 0.913891559849151, 0.06005150503205711
82, 0.9114267470334723, 0.06326926777801656
83, 0.8949600942238476, 0.06006091466513668
84, 0.8978651322288584, 0.06287960997033583
85, 0.8988933892343284, 0.06244365993211995
86, 0.9058036046611747, 0.06810509839125412
87, 0.8817576005750194, 0.058505146687746167
88, 0.8782827072237601, 0.05983412308587589
89, 0.8729890978595334, 0.06010869332008044
90, 0.8853192474537334, 0.06728278344631637
91, 0.870095927206602, 0.063466201867826
92, 0.877329319171734, 0.06566191778298404
93, 0.8590345925524348, 0.058943820527865634
94, 0.8431048377479765, 0.055944574041340574
95, 0.8438629779882268, 0.05687742041159324
96, 0.8595519384363123, 0.05916028510005315
97, 0.8658999457113223, 0.060427048856472924
98, 0.8904885641417926, 0.06504207867130019
99, 0.8938554925326465, 0.06864700011804288
100, 0.8880363904510934, 0.06831643024008684


==> figs/Madcow/Geometric_gt.csv <==
x, y
0, 0.5
50, 0.5


==> figs/Madcow/Geometric_mle.csv <==
x, y, error
1, 0.515227260426843, 0.002649445257857692
2, 0.5284346033897398, 0.0035865052839701875
3, 0.5444748174374168, 0.004464361359149446
4, 0.5584018117667732, 0.005064040447498112
5, 0.5666869165124726, 0.005582709486323549
6, 0.5740868270037915, 0.006041454798417114
7, 0.5814755082792588, 0.006405055881649571
8, 0.5908141301843709, 0.0067042127996123045
9, 0.6063865444259128, 0.00700814003769461
10, 0.6139856971048618, 0.007278736926730241
11, 0.622585822784047, 0.00753587280619924
12, 0.6272545878174288, 0.0078071082800837835
13, 0.6335016807009654, 0.007976748238089935
14, 0.6431161251736977, 0.008149258786205255
15, 0.6518050506013496, 0.008259676056438747
16, 0.6636232891385861, 0.008396232587449301
17, 0.671867052840529, 0.008509718295834315
18, 0.677095908158501, 0.008657432559263071
19, 0.6837600289086969, 0.008685933325842958
20, 0.6922267012967975, 0.00882695888566125
21, 0.7019239894450536, 0.00887326499730709
22, 0.7060293969860582, 0.008922488883485546
23, 0.7153165253669996, 0.008905285544663152
24, 0.7223339769648836, 0.008987168820115623
25, 0.7295230391019756, 0.00905665771232716
26, 0.7345141601390069, 0.009133320549589492
27, 0.7406969735411648, 0.00912028698073177
28, 0.7444283661068927, 0.00919146025820989
29, 0.7494497661885557, 0.0092185409310595
30, 0.7529412693125848, 0.009273009376684188
31, 0.7581835933034143, 0.009282857123942797
32, 0.7651323585023501, 0.009304088136205526
33, 0.7707867399996866, 0.009309669644522409
34, 0.7745093934067937, 0.009320922275868818
35, 0.778260028194899, 0.009342853774037976
36, 0.7795350259556117, 0.009431182113580365
37, 0.7805821572768982, 0.009458588762192723
38, 0.7820024670578068, 0.009500938319396135
39, 0.784774855916827, 0.00947537059102479
40, 0.789879416350093, 0.009413791532308789
41, 0.7930829650990493, 0.009420983513488265
42, 0.7976273062108695, 0.009383763539302833
43, 0.8010188630076756, 0.009366134759454395
44, 0.8046387704333169, 0.009267569871846263
45, 0.8084724090800932, 0.009229447080202915
46, 0.8151558896161538, 0.009100841708209764
47, 0.8185308570931653, 0.009082105571164957
48, 0.8213635391443104, 0.00909713694774162
49, 0.8251466418560212, 0.009066323043441097
50, 0.8259955238649097, 0.009091626984274393


==> figs/Madcow/Geometric_ple.csv <==
x, y, error
1, 0.503110715656792, 0.002679537955354524
2, 0.5057418552359405, 0.0036969546030923696
3, 0.5048023277503695, 0.004411091935041249
4, 0.5064168657985033, 0.005028045680529883
5, 0.506059232677625, 0.005587673228723702
6, 0.5049266947985384, 0.006077272067000211
7, 0.506603627585119, 0.0065789434661885655
8, 0.508268564413683, 0.006992240508280012
9, 0.5061898673335208, 0.007200280929933793
10, 0.5058810999831553, 0.0075577854097399816
11, 0.5064600451005126, 0.007819414364321644
12, 0.5052046870093726, 0.008031184425415148
13, 0.5055837242215963, 0.008308959714787421
14, 0.5037801032077415, 0.008530120391003194
15, 0.5042627181521026, 0.008784978274252168
16, 0.5056589144713034, 0.009020693799489807
17, 0.505853187974687, 0.009228081480539715
18, 0.5072358279039019, 0.009467815007511265
19, 0.5030352837968061, 0.009616975115430332
20, 0.5033346939917116, 0.009755007148329092
21, 0.5050075347661305, 0.009948766281152798
22, 0.5058451524820224, 0.010146268497789893
23, 0.5038357718346653, 0.010309400417395398
24, 0.5054409950557501, 0.010431380814180352
25, 0.5008722865268601, 0.010583559019599044
26, 0.4999671190426305, 0.010662486501036442
27, 0.5009543708439783, 0.010797992035657067
28, 0.49932247186781437, 0.010955943713512604
29, 0.4997358162174455, 0.01111627362444289
30, 0.5005231470750257, 0.011218083222700084
31, 0.5018750683774494, 0.011333676917268809
32, 0.5027165304438432, 0.011463723343309196
33, 0.5013116873937663, 0.01160364678538325
34, 0.5026130292242617, 0.011759369669802908
35, 0.5014505660154835, 0.011862253377853472
36, 0.5013041156388355, 0.011947495756317832
37, 0.49949458872453084, 0.01201276348464994
38, 0.499433126294754, 0.01208747734662209
39, 0.5007951014868653, 0.012170396172163964
40, 0.5003360436577209, 0.012264803577243352
41, 0.49890800108894995, 0.012353751490059423
42, 0.49789861215394393, 0.012426166222668896
43, 0.49722315377477216, 0.012510167575533651
44, 0.4961515029004797, 0.012586091649872894
45, 0.49572288658220326, 0.012621113002287816
46, 0.4963792689451625, 0.012704908180266579
47, 0.49574932011688116, 0.012780691943982311
48, 0.49842410472393706, 0.0128192574536252
49, 0.4986115708937512, 0.01285812897696423
50, 0.49786117229815263, 0.012923031886858448


==> figs/Madcow/Laplace_gt.csv <==
x, y
0, 1.0
50, 1.0


==> figs/Madcow/Laplace_mle.csv <==
x, y, error
1, 0.9850540109944925, 0.006169309156403806
2, 0.954317967180607, 0.008466790180995184
3, 0.9366292475300912, 0.010447330588760163
4, 0.9118245360905859, 0.011872491625840578
5, 0.8956886613635391, 0.013349269638719272
6, 0.8876285993325169, 0.014629797158205357
7, 0.8698509756594999, 0.015854833061438707
8, 0.8554871686273003, 0.016545500638032045
9, 0.8195746907608537, 0.016443584557655478
10, 0.794449057141498, 0.0167054195893397
11, 0.7723567341453227, 0.017101599616983265
12, 0.7520462747407947, 0.017595573786711113
13, 0.7379477756343197, 0.018082163532820234
14, 0.7272276676403414, 0.019096892013926607
15, 0.7176613865177887, 0.020404303098993007
16, 0.7023441889498879, 0.020614790691747816
17, 0.6783454783964369, 0.020775283829400748
18, 0.6664174032481396, 0.02067426965087473
19, 0.6435161667773999, 0.020855518114825992
20, 0.6321598637713652, 0.021651469738182164
21, 0.6146515326816655, 0.022876971009255342
22, 0.5947273451659357, 0.021944298767295187
23, 0.5784211593048787, 0.021973592162896852
24, 0.5675820248041108, 0.0224353238636689
25, 0.5541895532549704, 0.02275746259194468
26, 0.5403910409487804, 0.022858040270039938
27, 0.5328322481945992, 0.023600043510722975
28, 0.5223928887560972, 0.022906753271272798
29, 0.5124231089825482, 0.023343913720324405
30, 0.49722108357101097, 0.02260774589740304
31, 0.49206038782735234, 0.024332101502387286
32, 0.4873276628513388, 0.025201929762298642
33, 0.4679849055202347, 0.023373585747812634
34, 0.4685101057986428, 0.024935782836517182
35, 0.455036864558187, 0.024542604343351194
36, 0.43839213066487287, 0.023257829363329926
37, 0.4290012938618269, 0.022796855757651727
38, 0.41917901473582614, 0.023315717142465654
39, 0.40199764351798833, 0.022425501938135313
40, 0.3893950521940646, 0.02115048712042411
41, 0.3747765963941458, 0.02100237553502787
42, 0.3705560150115483, 0.02169544767170528
43, 0.3508523108749407, 0.020685016205842403
44, 0.3376306800692229, 0.01984916094604482
45, 0.33423062814962484, 0.020733501985662928
46, 0.3176080130225354, 0.019869883363006116
47, 0.3190745705444252, 0.023084744321847452
48, 0.30445564989322604, 0.020989175236969665
49, 0.30226869582409943, 0.021973742573758757
50, 0.2944543207928074, 0.02097816276996668


==> figs/Madcow/Laplace_ple.csv <==
x, y, error
1, 1.007390206102491, 0.006329957140482984
2, 1.009460015602304, 0.008806000528135094
3, 1.0101587362584565, 0.011216113280615331
4, 1.0189098041851834, 0.013776619840394383
5, 1.0219430924227613, 0.01533052804886498
6, 1.0312282328526663, 0.017676384873668696
7, 1.0395165175398615, 0.01872434070709069
8, 1.0574821232367049, 0.021640028592535086
9, 1.0470661764299438, 0.022422782150966457
10, 1.0437086556833661, 0.02405584238156878
11, 1.0346998360069595, 0.02476666278766267
12, 1.0363648894126836, 0.025958204857106586
13, 1.0354276134880036, 0.02712299286707983
14, 1.036624624497973, 0.028295216764254956
15, 1.034542051905479, 0.02962135789498339
16, 1.0268752793562315, 0.02889278935295304
17, 1.0258464180711766, 0.02982950485681261
18, 1.0202460839526362, 0.030873548184542035
19, 1.0168725240265013, 0.03127312311479459
20, 1.0199981504759323, 0.031430599997134614
21, 1.0102468723897997, 0.031440329822416326
22, 1.0062039290081723, 0.032783271770015734
23, 0.999978759847008, 0.03354064535114528
24, 0.9917257930507299, 0.033724070011569525
25, 0.995769492375667, 0.03436312074518255
26, 0.987641890737172, 0.03386571847145393
27, 0.9928297258865505, 0.03578272291258614
28, 0.9859213485267739, 0.03734724245380552
29, 0.9819366046806194, 0.03855865693597972
30, 0.9903464216317247, 0.03880449551494892
31, 0.9847837931047251, 0.039238261915416135
32, 0.9737043935381561, 0.039740996777825534
33, 0.9583264302966087, 0.04003166152387831
34, 0.9635242509943538, 0.042308334489335936
35, 0.9530198940343843, 0.04287909186126091
36, 0.9579323857512274, 0.04607149768103572
37, 0.954241235562747, 0.04595614693162696
38, 0.9597403044855052, 0.04920071144045376
39, 0.9604949393391039, 0.05027379906711927
40, 0.9627116030216039, 0.05024173107564947
41, 0.9725889237094311, 0.054404664931423256
42, 0.9745081537790387, 0.05615196136805907
43, 0.9603785853585248, 0.057215074917900545
44, 0.9855301534318793, 0.06147003270387841
45, 0.9664345212407766, 0.060540098331054615
46, 0.9911109313702328, 0.06562583557930397
47, 0.9920385878437622, 0.06525648475477674
48, 0.9811818435105887, 0.06389830865121779
49, 1.0163062126031652, 0.07344335472767215
50, 1.0022994768104876, 0.07542399777922505


==> figs/Madcow/Pareto_gt.csv <==
x, y
0, 1.0
30, 1.0


==> figs/Madcow/Pareto_mle.csv <==
x, y, error
1, 2.305229852038246, 0.05750349803134712
2, 2.540324340725038, 0.09484357046922566
3, 2.6825968688052426, 0.11505771105475401
4, 3.0012261999266063, 0.15210373493102872
5, 3.405291118650808, 0.2133322336810665
6, 3.6793647739842226, 0.25763670665557836
7, 4.083181121192527, 0.2871646295093758
8, 4.681508435112245, 0.3848064289354766
9, 5.03960177731518, 0.4318565730708701
10, 5.6078371615326015, 0.4946614204259565
11, 6.441430276125606, 0.6479294882616466
12, 7.01537310189805, 0.7039895669401998
13, 7.831851620876323, 0.7549951624799707
14, 8.291807554556385, 0.8078830167005642
15, 9.106529845231211, 0.9380106097063485
16, 10.305307062067738, 1.3086374249614159
17, 11.7414021342189, 1.4686990360603016
18, 13.400912932497459, 1.7029499133414672
19, 15.63535928219205, 2.2187308125910716
20, 16.984865391087766, 2.47305983955232
21, 18.65153356606664, 2.533911220958646
22, 20.764305997578937, 2.8490134684156887
23, 23.112899845421243, 3.1551877732607005
24, 25.13102017863299, 3.5739054381172886
25, 27.639072410011163, 3.851697862457539
26, 29.514840947853845, 3.97826116153617
27, 33.83257172589279, 4.851418506190254
28, 37.158488632210485, 5.521863876915921
29, 40.79862834285976, 6.987248572929987
30, 46.37769032899783, 9.722896207441597


==> figs/Madcow/Pareto_ple.csv <==
x, y, error
1, 2.048818834369315, 0.051142024072580214
2, 2.0305484878725135, 0.07262745297813059
3, 1.9676919870109437, 0.08402017852246364
4, 1.9645017721964555, 0.09315708130257266
5, 1.9769907950367018, 0.10185766612850841
6, 1.9184502104023178, 0.10814876069077643
7, 1.9134782351571835, 0.1283535144574256
8, 2.010733709139114, 0.17101281609239966
9, 1.904178997789651, 0.16355582443790184
10, 1.8966895957763652, 0.16128476134148875
11, 1.8334874965855494, 0.1685531478660351
12, 1.9225434269381454, 0.20516363511274824
13, 1.8659014153909477, 0.2303115118417574
14, 1.85101674977061, 0.23123753764417584
15, 1.8402744910426825, 0.21917574581625163
16, 1.76249840727011, 0.20776573184394942
17, 1.6847283897775107, 0.201787454644415
18, 1.6294444896230658, 0.22801709734462045
19, 1.5797142811639813, 0.24534096373803252
20, 1.6116362730635143, 0.2775398004147402
21, 1.5766197928135113, 0.24758444395377302
22, 1.595804824677701, 0.24381630080252634
23, 1.5924085040682592, 0.2656836121261968
24, 1.6532296539832876, 0.2865384300907936
25, 1.6865172100784098, 0.3299944369304585
26, 1.498514516761274, 0.26407877238237415
27, 1.6251168467854538, 0.3646880700743967
28, 1.6166226314147907, 0.3645465096127757
29, 1.6209150102801901, 0.3708552181641631
30, 1.4229065856521566, 0.2663860109772388


==> figs/Madcow/gt_gauss.csv <==
x, y
0, 1.0
20, 1.0


==> figs/Madcow/gt_linear.csv <==
x, y
0, 1.0
100, 1.0


==> figs/Madcow/mle_gauss_std.csv <==
x, y, error
0, 1.0, 0.0
1, 0.9594742885112528, 0.004996739524577831
2, 0.9255643492797553, 0.00688917938576876
3, 0.8881949548853536, 0.00817426207654748
4, 0.856027668657439, 0.009193714383680936
5, 0.8178436697156698, 0.00956657534735443
6, 0.7832680645077751, 0.010035632150279807
7, 0.7504075310883269, 0.010502784122008437
8, 0.7239718919762917, 0.010951107127164008
9, 0.6895705753980331, 0.010886854438267608
10, 0.6631446742123781, 0.01114730800512547
11, 0.641023507288296, 0.011691332147685092
12, 0.6147269042730953, 0.011702917024272582
13, 0.5896653343854434, 0.01160834995189783
14, 0.5718096153145834, 0.011990822550556826
15, 0.5527333833348469, 0.0118489260611079
16, 0.5361621941807437, 0.011834611401330825
17, 0.5139816373921339, 0.011570478783652622
18, 0.4955711601902896, 0.011487715941263972
19, 0.47748586780088476, 0.011214762330831999
20, 0.4610465604687974, 0.011121972618899939


==> figs/Madcow/mle_linear.csv <==
x, y, error
0, 1.0, 0.0
1, 0.9492003575853997, 0.00154483627468742
2, 0.9046787352920485, 0.002039122005554369
3, 0.862857989049099, 0.002371872413441278
4, 0.8228846731588321, 0.002642890705596359
5, 0.7834240056755922, 0.002779745274612284
6, 0.7458363786888111, 0.002896990852648228
7, 0.7101520900854517, 0.0029770297424336315
8, 0.6773397152053093, 0.0029964026519753045
9, 0.6445691766052347, 0.0030396578564367395
10, 0.6132514622375919, 0.0030551858385776745
11, 0.5846201336464568, 0.0030150967060980894
12, 0.5560147605970284, 0.0029672087699089836
13, 0.5302708378523205, 0.00294266257166103
14, 0.5050827423374988, 0.0028950733311067386
15, 0.48119455255127086, 0.0028431773880440957
16, 0.4568839737189151, 0.002780024250091175
17, 0.43504376930769645, 0.002719767881707042
18, 0.4134344449731394, 0.0026592759734225292
19, 0.3939297124852853, 0.0025976967332402207
20, 0.37547891818677576, 0.0025313142262378785
21, 0.35720678194113936, 0.002466158357108706
22, 0.34021866522514266, 0.0024239682999885777
23, 0.32376533843579164, 0.0023439852151205935
24, 0.30840799293111654, 0.0022710447063058574
25, 0.2944390425226428, 0.0022255565694187353
26, 0.2802348196199525, 0.0021885202383985724
27, 0.2667120905769373, 0.0021264069298196913
28, 0.25437710047418016, 0.0020720719000508403
29, 0.24212993139071978, 0.002024792566111545
30, 0.23020559842588886, 0.0019491687905495263
31, 0.2190615445204848, 0.0018749711506112433
32, 0.20858614514873552, 0.001809288026464205
33, 0.1984263190102948, 0.0017436667857282245
34, 0.1888732356516934, 0.0016662595645822208
35, 0.18023809471900468, 0.0016249040735617766
36, 0.17098042775550457, 0.001563854069116318
37, 0.16305075302034705, 0.0015086588200019725
38, 0.15534699578687997, 0.001459955775496512
39, 0.14817709575972512, 0.0014110520945779343
40, 0.14119529178146759, 0.001364718379256895
41, 0.13441239841504243, 0.0013238022861172566
42, 0.12828493889360484, 0.0012821338501763152
43, 0.12247774147916377, 0.0012330161776173845
44, 0.11619889091212929, 0.0011740124696028168
45, 0.11074978911548214, 0.0011247494558487773
46, 0.1054322169305171, 0.0010799583460338355
47, 0.1005386330067738, 0.0010360698201362798
48, 0.09567662390236911, 0.0009996685028410626
49, 0.09063292696897648, 0.0009464920506078284
50, 0.08645979103220276, 0.0009184444748051498
51, 0.08225821123868332, 0.0008790332755937116
52, 0.07815442574097728, 0.0008402572151356093
53, 0.07443558901730547, 0.0008147305002931002
54, 0.07093464479733196, 0.0007835482192568129
55, 0.06756744033973452, 0.0007572256081132386
56, 0.06445482028756537, 0.0007313713548612807
57, 0.06132578662581998, 0.0007051837271659054
58, 0.05842814060784405, 0.0006825232143012208
59, 0.055640190034218856, 0.0006616326891633314
60, 0.05302882981585437, 0.0006368245983651239
61, 0.05046403462749881, 0.000610443799588622
62, 0.048090230622599844, 0.0005857152169929067
63, 0.04581897740946062, 0.0005691687935089766
64, 0.04371084094005565, 0.0005469208817999084
65, 0.041464774320318074, 0.0005219984694911963
66, 0.03945596846316578, 0.0004989561675013161
67, 0.037468468892334184, 0.0004786171297034735
68, 0.0355957007566127, 0.00046029038278930505
69, 0.0339455781668568, 0.0004410051786855243
70, 0.03243402019257987, 0.000428005666745025
71, 0.030907507792353933, 0.0004145164451721925
72, 0.029469409084309683, 0.00040033435061714244
73, 0.02811540820959508, 0.0003857596600426423
74, 0.0267704663713974, 0.00036851635895825314
75, 0.025464045882888475, 0.00035612907754569394
76, 0.02419927836332632, 0.00034236099305509914
77, 0.023029683470845472, 0.00032662313505678835
78, 0.021885232428470673, 0.00031177772967783644
79, 0.020853403632439902, 0.0002976225848961365
80, 0.019882278154944862, 0.0002864033573913377
81, 0.018908904056980983, 0.0002724740999672436
82, 0.018056918070312514, 0.0002639852956316664
83, 0.017225163769105836, 0.0002546934261310744
84, 0.016366309460746704, 0.0002421340272822192
85, 0.01563448220674675, 0.00023177049603564863
86, 0.014905200753691445, 0.00022266719953855236
87, 0.014249053200231116, 0.00021318599730179964
88, 0.013576809974607798, 0.00020536047596224067
89, 0.012951281222933946, 0.00019830286137422276
90, 0.012342065869338097, 0.00019020985606687976
91, 0.011743217034109944, 0.00018192429432043977
92, 0.011138743446065696, 0.00017162552050299133
93, 0.010619494551381866, 0.00016425374286244585
94, 0.010133599309568588, 0.00015834852070626367
95, 0.009664682532894207, 0.0001512651433619993
96, 0.009230194226887934, 0.00014608160979030356
97, 0.00878712049564169, 0.00013916319654687397
98, 0.008353992122877659, 0.00013138283231580323
99, 0.007936603360813461, 0.0001263315069605543
100, 0.00756330102858322, 0.00012047577337960606


==> figs/Madcow/ple_gauss_std.csv <==
x, y, error
0, 1.0, 0.0
1, 0.9798104097880453, 0.0050402547096951135
2, 0.9740050163599311, 0.007132110333417966
3, 0.9705144738473825, 0.00895107978898406
4, 0.9583685748779575, 0.010150665064773147
5, 0.9422297102693358, 0.01108219034491215
6, 0.9280211977537965, 0.011861523832454701
7, 0.9261524182301567, 0.01298176872765108
8, 0.9226238504698971, 0.014557412431323098
9, 0.9081601084252618, 0.015274294385473692
10, 0.8897322730366852, 0.015158976197452325
11, 0.8736237455041315, 0.015679442427699846
12, 0.8620487209509006, 0.01661027833012373
13, 0.8464089911438577, 0.016979890029806845
14, 0.8314704896647231, 0.017668162426797814
15, 0.8209699706296857, 0.018011043498494164
16, 0.8101547518290256, 0.018599395461894357
17, 0.8102938821914436, 0.020040672550359465
18, 0.8059071050569577, 0.020667778221644312
19, 0.7894884827630657, 0.020718646902423803
20, 0.7785223447312813, 0.020717861710527072


==> figs/Madcow/ple_linear.csv <==
x, y, error
0, 1.0, 0.0
1, 1.007300223971431, 0.004090992315743113
2, 1.0055391713762165, 0.0060032808510548505
3, 1.0023443363025066, 0.007416137194725569
4, 1.001700579703188, 0.008522595043827621
5, 0.9998422287511954, 0.009398016216553682
6, 1.0058800364268057, 0.010326035671630233
7, 1.0078268527059637, 0.011423638818167282
8, 1.0097399063256962, 0.012421599537183843
9, 1.010941690852537, 0.0130958124146733
10, 1.001873015583439, 0.013502026209839356
11, 0.9941341625035455, 0.013984621105629388
12, 0.9910839366528275, 0.014751322122978357
13, 0.9972504830041367, 0.015697369240812716
14, 0.9970195693315655, 0.016077553002451908
15, 0.9946512935567711, 0.01665959543125045
16, 1.003437576714416, 0.017890801509525003
17, 1.005155328077819, 0.018621804288696715
18, 1.0030258739576134, 0.019333181990598913
19, 1.0058265727225284, 0.01925877576449082
20, 1.0153761281122637, 0.020330805692302584
21, 1.0111481058588445, 0.020711824634212964
22, 1.0115503799579217, 0.021313469166724226
23, 1.0088115524473817, 0.02134518519296858
24, 1.009439537829124, 0.021524883443481597
25, 1.0146533878514252, 0.022296817950740046
26, 1.0167292026501613, 0.0231650981919893
27, 1.0193167358180595, 0.023401808737099215
28, 1.0231644141970335, 0.023772343517622238
29, 1.0220333479261365, 0.02443583126578559
30, 1.0199522015666316, 0.024833737857553554
31, 1.0228380352121693, 0.025559380540445646
32, 1.0258963643736922, 0.025676989469284546
33, 1.0260160322423257, 0.025898088738788953
34, 1.0229063319493847, 0.026213558507115615
35, 1.0092629919752445, 0.02600975085832507
36, 1.0065121077944463, 0.026415477740052956
37, 1.0110789125625312, 0.02728872167272291
38, 1.0087801489218906, 0.027797396374819424
39, 1.0131746169432037, 0.028830098223540025
40, 1.001394551796833, 0.028333850491014095
41, 1.0033896579162458, 0.028952550188804327
42, 1.0064366867956924, 0.029930097875077822
43, 1.0026169176085789, 0.03003217006562487
44, 1.0106118958575705, 0.031332887127402786
45, 1.0098587053120762, 0.0316914182771854
46, 1.0090485216951623, 0.03307385734826386
47, 1.002587536382404, 0.033537196024341194
48, 1.0007586853507398, 0.03535173572447941
49, 0.9940620560642277, 0.035262920316512514
50, 0.989928063740406, 0.03292485649609983
51, 0.9804827377273962, 0.03301644108142553
52, 0.9887333994147159, 0.03590948338819029
53, 0.9796327786477856, 0.0350529875384679
54, 0.9798603832312098, 0.034592572642652315
55, 0.9824514432405836, 0.03494089968786342
56, 0.9838773262088993, 0.03592969370538203
57, 0.9851285265853946, 0.03730331454137447
58, 0.9885762909358661, 0.03971187734097742
59, 0.9965061335487884, 0.04218181235552951
60, 0.9942857719113397, 0.04258655897262821
61, 0.9793769982775415, 0.04144291457831679
62, 0.9931931807611812, 0.04366858187401962
63, 0.9886396811935425, 0.043769406030932975
64, 0.991642928497254, 0.046283564989418054
65, 0.9956700142173517, 0.045626983693578545
66, 0.9946766508052801, 0.045254951717044516
67, 0.9846501325829374, 0.04457115897790097
68, 0.9750277675532348, 0.04231247528880759
69, 0.9668610933040603, 0.04088946085234548
70, 0.9651041571633129, 0.04241927669289771
71, 0.9687947759126707, 0.04386855609473565
72, 0.9613771206192896, 0.042405533577824464
73, 0.9621867991476744, 0.04330704291568866
74, 0.9660008364740688, 0.04360130274367776
75, 0.9684655507499789, 0.04457894714895033
76, 0.9588481587580465, 0.043117640931857576
77, 0.9573562555657023, 0.042074610326059005
78, 0.9508525200937696, 0.04204159948698438
79, 0.9477358516513779, 0.04138185230468079
80, 0.9507467165174048, 0.04164086319542732
81, 0.9504654435577479, 0.04326408559502964
82, 0.9500150125659428, 0.04468137771920433
83, 0.950166957267349, 0.045688351819881505
84, 0.9627694092758788, 0.04914159314226861
85, 0.9697338036332541, 0.050338522268658197
86, 0.9700264228550123, 0.05045264497583336
87, 0.9647944553877323, 0.048775595305058816
88, 0.9746063001595024, 0.051760231626637336
89, 0.9672367505001979, 0.05137110700960887
90, 0.9686455595183155, 0.0535924073224939
91, 0.9643255550522314, 0.05184082092290393
92, 0.9644992458466886, 0.052400872688239994
93, 0.9660672292466963, 0.05165256458940322
94, 0.9665320679412228, 0.0525232271644039
95, 0.9530987278989375, 0.05076601914567329
96, 0.9595640020211358, 0.053006654517213724
97, 0.9609364233781003, 0.053997651540426135
98, 0.9726623342324586, 0.05717300700074034
99, 0.9764009228593603, 0.05584797414403472
100, 0.9684207133463942, 0.05479499877741687

